P $\approx$ NP, at least in Visual Question Answering

In recent years, progress in the Visual Question Answering (VQA) field has largely been driven by public challenges and large datasets. One of the most widely-used of these is the VQA 2.0 dataset, consisting of polar ("yes/no") and non-polar questions. Looking at the question distribution over all answers, we find that the answers "yes" and "no" account for 38 % of the questions, while the remaining 62% are spread over the more than 3000 remaining answers. While several sources of biases have already been investigated in the field, the effects of such an over-representation of polar vs. non-polar questions remain unclear. In this paper, we measure the potential confounding factors when polar and non-polar samples are used jointly to train a baseline VQA classifier, and compare it to an upper bound where the over-representation of polar questions is excluded from the training. Further, we perform cross-over experiments to analyze how well the feature spaces align. Contrary to expectations, we find no evidence of counterproductive effects in the joint training of unbalanced classes. In fact, by exploring the intermediate feature space of visual-text embeddings, we find that the feature space of polar questions already encodes sufficient structure to answer many non-polar questions. Our results indicate that the polar (P) and the non-polar (NP) feature spaces are strongly aligned, hence the expression P $\approx$ NP

==> non_polar_answers_covered_by_polar_questions.csv <==
'female',68
'taller',68
'fork',69
'life',69
'foreground',69
'colored',69
'skis',69
'mouth',69
'adults',69
'crossing',69
'fish',69
'book',69
'construction',69
'writing',70
'skate park',70
'kites',70
'hotel room',70
'deep',70
'hats',70
'for sale',70
'vegetable',71
'wheels',71
'flag',71
'whole',71
'jump',72
'rocks',72
'lots',72
'motorcycles',72
'sand',72
'beard',73
'towards',73
'intersection',73
'stuffed',73
'urban',73
'solid',73
'half',73
'court',73
'dishes',73
'donut',73
'outdoors',73
'teeth',74
'socks',74
'tusks',74
'shower curtain',74
'goggles',75
'jet',75
'spectators',76
'public',76
'turn',76
'middle',76
'meter',76
'grazing',76
'awake',76
'race',76
'tail',77
'farm',77
'knife',77
'hanging',77
'clothes',78
'cross',78
'desert',78
'now',78
'painting',78
'forest',79
'scissors',79
'sad',79
'dry',79
'legs',79
'pictures',79
'keyboard',80
'age',80
'summer',80
'bag',80
'landing',80
'run',81
'broken',81
'bicycle',81
'video',81
'couple',81
'plants',82
'counter',82
'wooden',82
'laying',82
'safety',82
'dessert',82
'above',82
'microwave',83
'jumping',83
'toy',83
'beer',83
'owner',83
'windy',84
'country',84
'brown',84
'lid',84
'teddy bear',85
'skateboarding',85
'carrots',85
'chocolate',85
'chairs',86
'skate',86
'wetsuit',87
'fireplace',87
'show',87
'tracks',88
'walk',88
'commercial',88
'swimming',88
'driver',89
'close',89
'cell phone',89
'blurry',90
'cooking',90
'dress',90
'fresh',90
'fly',90
'sidewalk',90
'bikes',91
'bottle',91
'messy',91
'pink',91
'fruits',92
'tall',93
'fast',93
'umbrellas',93
'boys',94
'hungry',94
'fire hydrant',94
'only',95
'birthday',95
'ride',95
'sweet',96
'passengers',96
'party',97
'plant',97
'land',97
'photograph',98
'school',98
'driving',98
'flat',98
'couch',98
'jacket',99
'straight',99
'church',99
b"woman's",100
'away',100
'donuts',100
'stop sign',100
'focus',100
'short',101
'very',101
'photographer',102
'trash',102
'orange',102
'graffiti',102
'cell',102
'dark',102
'play',102
'night time',103
'living',103
'curtain',103
'suitcase',104
'planes',104
'trains',104
'hands',105
'married',105
'field',105
'collar',105
'broccoli',106
'dirty',107
'cup',108
'flower',108
'office',108
'airport',109
'drink',109
'curtains',109
'vehicles',110
'teddy',110
'lamp',110
'mountain',110
'united states',110
'bridge',111
'free',111
'coming',111
'tower',112
'banana',112
'shorts',112
'on top',113
'painted',113
'wave',113
'hot dog',114
'falling',115
'side',116
'united',116
'english',116
'signs',116
'catch',117
'warm',118
'surfboard',118
'size',119
'television',119
'cooked',120
'setting',120
'toilet paper',121
'shadow',121
'refrigerator',122
'bowl',122
'buildings',123
'coffee',123
'kids',123
'wood',123
'pants',124
'store',124
'bread',124
'many',125
'mouse',125
'american',125
'team',125
'ocean',126
'sunglasses',126
'luggage',126
'asleep',127
'small',127
'ski',128
'airplane',128
'watch',129
'fun',131
'in front',133
'surfing',134
'fridge',134
'breakfast',134
'work',135
'alive',135
'1',136
'players',136
'indoors',138
'family',138
'mountains',138
'ripe',139
'stove',139
'drinking',140
'cheese',141
'still',141
'head',142
'oven',143
'snowing',144
'cats',145
'wine',145
'seat',146
'adult',146
'skateboarder',146
'waves',146
'feet',146
'working',146
'baseball',147
'closed',148
'normal',148
'passenger',149
'young',149
'eaten',149
'screen',151
'face',151
'parking',151
'calm',153
'meat',153
'kid',153
'station',154
'busy',154
'cut',155
'little',155
'watching',157
'girls',157
'0',158
'reflection',159
'winter',159
'boats',162
'eyes',163
'waiting',165
'2',165
'yellow',167
'batter',168
'vegetarian',169
'vegetables',171
'america',171
'hotel',171
'skiing',174
'hand',175
'black and white',175
'cow',176
'bears',177
'hydrant',181
'go',181
'large',183
'frisbee',184
'under',184
'skier',186
'shower',187
'back',187
'desk',188
'parked',193
'rain',195
'in motion',197
'board',198
'empty',199
'each other',200
'chair',202
'natural',203
'direction',204
'motion',204
'traffic',205
'lady',205
'fruit',206
'to eat',207
'sink',208
'smiling',209
'paper',211
'restaurant',212
'bananas',212
'recently',216
'windows',216
'dogs',217
'horses',218
'walking',218
'vase',219
'surfer',220
'off',221
'safe',224
'stop',226
'cows',226
'long',227
'front',227
'high',228
'laptop',229
'kite',233
'behind',234
'fire',234
'children',236
'daytime',236
'leaves',237
'used',237
'night',240
'skateboard',241
'air',243
'big',245
'fall',245
'over',247
'top',247
'motorcycle',250
'women',250
'birds',251
'modern',253
'mirror',253
'sleeping',254
b"man's",255
'door',259
'tennis',260
'zebras',264
'running',265
'glass',267
'inside',268
'umbrella',270
'sandwich',272
'giraffes',275
'professional',276
'house',278
'flying',281
'tie',282
'helmet',282
'wet',283
'fence',291
'hit',296
'floor',297
'sheep',299
'park',300
'shoes',304
'sun',304
'hot',312
'left',314
'home',318
'tv',321
'cars',323
'hat',323
'wild',328
'bench',331
'blue',333
'cloudy',336
'clear',336
'city',337
'riding',337
'player',344
'tree',345
'wall',345
'elephants',352
'computer',354
'cake',354
'phone',354
'new',355
'time',357
'lot',368
'game',369
'zebra',373
'down',375
'green',376
'zoo',379
'lights',385
'flowers',387
'holding',393
'clouds',396
'glasses',399
'snow',400
'camera',400
'baby',401
'old',405
'red',406
'black',410
'beach',411
'window',414
'healthy',415
'road',421
'full',425
'clock',426
'right',429
'hair',430
'bike',433
'raining',438
'bed',440
'truck',441
'more',442
'boat',442
'shirt',447
'light',450
'sign',451
'bird',452
'good',453
'background',457
'cold',461
'eat',464
'real',477
'outside',478
'grass',478
'building',483
'car',483
'horse',490
'standing',501
'sitting',506
'clean',510
'men',527
'kitchen',531
'plate',532
'white',536
'playing',540
'child',541
'elephant',555
'moving',557
'trees',560
'table',561
'out',562
'looking',569
'ground',571
'up',578
'open',583
'ball',587
'both',596
'bear',601
'eating',603
'street',616
'giraffe',628
'bathroom',634
'plane',637
'sunny',643
'happy',671
'sky',683
'toilet',717
'girl',724
'day',733
'boy',734
'color',783
'going',825
'bus',860
'pizza',888
'someone',906
'animal',925
'food',1000
'animals',1053
'dog',1287
'room',1310
'train',1341
'all',1413
'cat',1454
's',1579
'can',1644
'water',1651
'woman',1699
'photo',1944
'person',2199
'people',2469
'picture',2990
'man',4643
'on',8292
'in',11936
